The Dual Characteristic-Galerkin Method

The Dual Characteristic-Galerkin method (DCGM) is conservative, precise and experimentally positive. We present the method and prove convergence and $L^2$-stability in the case of Neumann boundary conditions. In a 2D numerical finite element setting (FEM), the method is compared to Primal Characteristic-Galerkin (PCGM), Streamline upwinding (SUPG), the Dual Discontinuous Galerkin method (DDG) and centered FEM without upwinding. DCGM is difficult to implement numerically but, in the numerical context of this note, it is far superior to all others.

==> fig/cut100.txt <==
0 0.131893 0.131411 0.132688 0.116242 0.133524 0.130331
0.0166667 0.156053 0.155127 0.145457 0.141071 0.146198 0.154342
0.0333333 0.180212 0.178844 0.158225 0.145832 0.158872 0.178353
0.05 0.204372 0.202561 0.170994 0.150592 0.171546 0.202364
0.0666667 0.228818 0.226493 0.183799 0.179268 0.184255 0.226672
0.0833333 0.261026 0.256275 0.197605 0.191962 0.197903 0.25899
0.1 0.293234 0.286057 0.211411 0.204656 0.211551 0.291307
0.116667 0.324764 0.315465 0.225178 0.210688 0.22516 0.322927
0.133333 0.356618 0.34654 0.237923 0.244855 0.237772 0.355272
0.15 0.389211 0.379633 0.249573 0.257609 0.249308 0.389041
0.166667 0.420865 0.412337 0.261071 0.267784 0.260692 0.422036
0.183333 0.45252 0.445041 0.272568 0.277959 0.272076 0.455031
0.2 0.483811 0.477131 0.283311 0.298896 0.282693 0.487426
0.216667 0.51341 0.506359 0.290528 0.306385 0.289731 0.517023
0.233333 0.543009 0.535587 0.297746 0.313875 0.29677 0.54662
0.25 0.571721 0.56462 0.305295 0.320386 0.304129 0.575365
0.266667 0.596846 0.590191 0.310991 0.329484 0.309719 0.601318
0.283333 0.614213 0.607 0.311158 0.331752 0.310016 0.621546
0.3 0.627779 0.620263 0.310303 0.332231 0.309293 0.637858
0.316667 0.637212 0.629723 0.308184 0.332617 0.307293 0.649667
0.333333 0.640177 0.63361 0.302977 0.327445 0.302068 0.652641
0.35 0.641267 0.635807 0.297867 0.321974 0.296918 0.653281
0.366667 0.642243 0.637899 0.292764 0.317562 0.291772 0.653779
0.383333 0.635118 0.632397 0.284523 0.301495 0.283573 0.646734
0.4 0.620963 0.620302 0.273558 0.290917 0.272723 0.633143
0.416667 0.606808 0.608208 0.262593 0.280339 0.261874 0.619553
0.433333 0.591437 0.594787 0.251287 0.266921 0.250689 0.604509
0.45 0.565095 0.569031 0.237201 0.242883 0.236735 0.577487
0.466667 0.535963 0.540234 0.222492 0.23155 0.222148 0.547485
0.483333 0.506832 0.511436 0.207784 0.220217 0.20756 0.517483
0.5 0.477555 0.482583 0.193086 0.193034 0.192983 0.487374
0.516667 0.445345 0.452614 0.1786 0.17753 0.178623 0.455094
0.533333 0.413135 0.422644 0.164114 0.162025 0.164262 0.422814
0.55 0.379386 0.390286 0.14936 0.148796 0.149637 0.388903
0.566667 0.347052 0.358356 0.1361 0.127 0.136406 0.355994
0.583333 0.316572 0.327403 0.123877 0.116283 0.124187 0.324625
0.6 0.286092 0.29645 0.111654 0.105565 0.111967 0.293257
0.616667 0.255354 0.265171 0.0993595 0.0935384 0.0996781 0.261564
0.633333 0.224256 0.233436 0.0869661 0.0818165 0.0872908 0.229415
0.65 0.198056 0.206883 0.0764357 0.0660831 0.0767967 0.202523
0.666667 0.173813 0.182208 0.0667946 0.0590787 0.0672184 0.177908
0.683333 0.14957 0.157532 0.0571535 0.0520743 0.05764 0.153293
0.7 0.125328 0.132857 0.0475124 0.0450699 0.0480617 0.128678
0.716667 0.108553 0.115298 0.0409353 0.0331584 0.0414449 0.11157
0.733333 0.0929901 0.098896 0.0348558 0.0294385 0.0353089 0.0956801
0.75 0.0768918 0.0821553 0.0287317 0.0259651 0.0291228 0.0793616
0.766667 0.0648874 0.0696966 0.0239879 0.0190271 0.0243791 0.0672119
0.783333 0.0543388 0.0587401 0.0196698 0.016526 0.0200888 0.0564195
0.8 0.0436122 0.0476399 0.0152574 0.0138579 0.0157086 0.0453372
0.816667 0.0358606 0.0394176 0.012464 0.00906753 0.012843 0.0372271
0.833333 0.0293935 0.0324103 0.0104398 0.00807266 0.0107062 0.0304994
0.85 0.0228697 0.0253396 0.00840695 0.00700406 0.00856404 0.0237464
0.866667 0.0187791 0.0208597 0.00689314 0.0050509 0.00706588 0.0196903
0.883333 0.0149472 0.0166553 0.00543453 0.00430284 0.00563621 0.015921
0.9 0.0111153 0.0124509 0.00397592 0.00355478 0.00420654 0.0121517
0.916667 0.00876232 0.00984066 0.00324666 0.0022348 0.00345034 0.00963041
0.933333 0.00701233 0.00788028 0.00281476 0.00189456 0.00296871 0.007618
0.95 0.00526235 0.00591991 0.00238286 0.00155432 0.00248707 0.00560559
0.966667 0.00422871 0.00466797 0.00234539 0.00113939 0.00241334 0.00444252
0.983333 0.00331636 0.00353599 0.0023747 0.00104976 0.00240868 0.00342327


==> fig/cut200.txt <==
0 0.130678 0.130387 0.13096 0.102079 0.13136 0.130638
0.0166667 0.15214 0.152574 0.146525 0.106598 0.146894 0.152113
0.0333333 0.176206 0.176531 0.163394 0.14201 0.163703 0.176186
0.05 0.201732 0.201559 0.180895 0.150266 0.181137 0.201748
0.0666667 0.227981 0.227311 0.198707 0.171821 0.198871 0.228114
0.0833333 0.258407 0.257857 0.217771 0.196979 0.217861 0.258367
0.1 0.289445 0.288728 0.236949 0.241523 0.236968 0.289239
0.116667 0.322165 0.32147 0.256374 0.248275 0.256317 0.322031
0.133333 0.356819 0.356238 0.275659 0.276408 0.275529 0.356289
0.15 0.390686 0.390021 0.294622 0.297909 0.294356 0.389985
0.166667 0.424044 0.423191 0.312968 0.328536 0.312505 0.423471
0.183333 0.459374 0.458918 0.330214 0.345856 0.329636 0.459011
0.2 0.491946 0.490952 0.345829 0.370803 0.345152 0.492076
0.216667 0.52407 0.522975 0.360707 0.39789 0.359911 0.524495
0.233333 0.554905 0.554849 0.373888 0.403051 0.37297 0.55455
0.25 0.57994 0.579146 0.383099 0.423641 0.382132 0.579809
0.266667 0.603063 0.601507 0.391286 0.430959 0.390279 0.603498
0.283333 0.62355 0.622256 0.396832 0.441641 0.395714 0.624208
0.3 0.641968 0.640982 0.401029 0.447181 0.399821 0.642804
0.316667 0.652087 0.651716 0.400409 0.446495 0.399254 0.653216
0.333333 0.65983 0.659327 0.398188 0.443738 0.39708 0.661212
0.35 0.661828 0.661854 0.393047 0.437676 0.391982 0.663159
0.366667 0.6592 0.656834 0.385126 0.426999 0.384089 0.660688
0.383333 0.652161 0.648608 0.375174 0.404599 0.37417 0.653699
0.4 0.64069 0.638355 0.362844 0.395738 0.361909 0.642192
0.416667 0.622989 0.622396 0.34779 0.370734 0.347018 0.624025
0.433333 0.602268 0.605194 0.331512 0.34686 0.33089 0.603029
0.45 0.578393 0.581713 0.314322 0.335655 0.313718 0.579108
0.466667 0.551061 0.552211 0.295775 0.304855 0.295275 0.551793
0.483333 0.522613 0.523318 0.276505 0.292504 0.276196 0.523456
0.5 0.491162 0.492693 0.256801 0.262823 0.256597 0.492013
0.516667 0.458388 0.460502 0.236795 0.231246 0.236672 0.459208
0.533333 0.423926 0.425549 0.216807 0.219905 0.21676 0.424908
0.55 0.389227 0.390798 0.197035 0.187725 0.197074 0.390257
0.566667 0.35495 0.357424 0.177741 0.178411 0.177888 0.35584
0.583333 0.321777 0.323329 0.159645 0.152507 0.159837 0.322675
0.6 0.28836 0.28845 0.14171 0.127855 0.141936 0.289255
0.616667 0.257701 0.25887 0.125461 0.119157 0.125745 0.258447
0.633333 0.227889 0.229496 0.109903 0.0959458 0.11023 0.228552
0.65 0.20064 0.201217 0.0957757 0.0913474 0.0961338 0.201235
0.666667 0.17522 0.175563 0.0829493 0.0701238 0.0833123 0.175748
0.683333 0.150893 0.151456 0.070888 0.0646617 0.0712408 0.151359
0.7 0.130408 0.130992 0.060718 0.051295 0.0610941 0.130775
0.716667 0.110802 0.111688 0.0511939 0.0392942 0.0515736 0.111139
0.733333 0.0940807 0.094649 0.0433507 0.0353573 0.0436752 0.0943343
0.75 0.079316 0.0799674 0.0364812 0.0274276 0.0367565 0.0795412
0.766667 0.0661735 0.0672473 0.0303012 0.0239754 0.0305409 0.0664059
0.783333 0.0546187 0.0553581 0.0247329 0.0197332 0.0249939 0.0547984
0.8 0.0452181 0.0457426 0.0202774 0.0145042 0.0205352 0.0453932
0.816667 0.0368043 0.0374141 0.0163953 0.0130043 0.0166169 0.0370262
0.833333 0.0297744 0.0302981 0.0131702 0.0090938 0.0133509 0.0300287
0.85 0.0236858 0.0241106 0.0103729 0.00816218 0.0105207 0.0239112
0.866667 0.0192641 0.0195979 0.00832079 0.00593519 0.00845798 0.0194636
0.883333 0.0149862 0.0152177 0.00635283 0.00457309 0.00647948 0.0151391
0.9 0.0119291 0.01217 0.00500854 0.00336638 0.00512553 0.0120164
0.916667 0.00943021 0.00958191 0.00398792 0.00283018 0.00409795 0.0095245
0.933333 0.00718763 0.00728057 0.00314741 0.00208468 0.00324109 0.00724776
0.95 0.0055316 0.00554048 0.00270725 0.00175945 0.00276906 0.005546
0.966667 0.00427694 0.0043194 0.00246458 0.00137571 0.00251539 0.00428874
0.983333 0.00323563 0.003283 0.00236127 0.00109365 0.00239311 0.00324466


==> fig/cut400.txt <==
0 0.130298 0.130159 0.130426 0.098438 0.130619 0.1303
0.0166667 0.151662 0.151688 0.148649 0.108298 0.148834 0.151679
0.0333333 0.175188 0.175256 0.168286 0.13291 0.16844 0.175218
0.05 0.20094 0.200854 0.189316 0.154987 0.189436 0.200943
0.0666667 0.228578 0.229016 0.211408 0.18666 0.211477 0.228611
0.0833333 0.258442 0.259057 0.234647 0.204565 0.23466 0.258484
0.1 0.289778 0.290374 0.258537 0.241772 0.258488 0.289734
0.116667 0.322453 0.322784 0.282906 0.278745 0.282776 0.322392
0.133333 0.35629 0.355615 0.307476 0.310056 0.307275 0.356201
0.15 0.390778 0.39168 0.331912 0.348152 0.33163 0.390682
0.166667 0.425108 0.42445 0.355685 0.394528 0.355325 0.425029
0.183333 0.459676 0.460181 0.378671 0.412317 0.378205 0.459576
0.2 0.492998 0.492184 0.400369 0.457206 0.399809 0.492747
0.216667 0.525344 0.52514 0.42041 0.48481 0.419794 0.525078
0.233333 0.555032 0.555955 0.438097 0.502606 0.437366 0.554909
0.25 0.581918 0.581142 0.453241 0.525317 0.452494 0.581799
0.266667 0.606458 0.606606 0.466167 0.542856 0.465285 0.606303
0.283333 0.626722 0.625932 0.475477 0.554758 0.474565 0.626738
0.3 0.64312 0.643049 0.481739 0.563407 0.480884 0.643158
0.316667 0.655024 0.655463 0.484692 0.565121 0.483734 0.654974
0.333333 0.662454 0.662305 0.484415 0.564054 0.483468 0.662436
0.35 0.664935 0.663445 0.480397 0.558708 0.479487 0.664967
0.366667 0.662507 0.662666 0.473093 0.547477 0.472198 0.662533
0.383333 0.654824 0.655367 0.462459 0.522635 0.461614 0.654828
0.4 0.643017 0.643428 0.44903 0.507902 0.448226 0.643051
0.416667 0.626801 0.627291 0.432905 0.491101 0.432184 0.626924
0.433333 0.606153 0.606117 0.414292 0.454312 0.41364 0.60628
0.45 0.581809 0.581057 0.393623 0.425706 0.393049 0.5819
0.466667 0.554681 0.555948 0.37145 0.400116 0.370961 0.554777
0.483333 0.524732 0.525412 0.347894 0.373639 0.34749 0.524798
0.5 0.493075 0.492705 0.323579 0.332576 0.323274 0.493097
0.516667 0.459426 0.458806 0.298669 0.305665 0.298445 0.459427
0.533333 0.425259 0.425559 0.273837 0.278348 0.273701 0.425235
0.55 0.390558 0.390422 0.249218 0.250282 0.249145 0.39058
0.566667 0.356188 0.356511 0.22523 0.214824 0.225214 0.35625
0.583333 0.322241 0.322771 0.201949 0.19203 0.201999 0.322314
0.6 0.289503 0.289781 0.179884 0.164425 0.180012 0.28953
0.616667 0.258256 0.258214 0.159232 0.143517 0.159337 0.25837
0.633333 0.228508 0.228793 0.139775 0.125011 0.139903 0.228611
0.65 0.200796 0.200942 0.121647 0.108261 0.121844 0.200934
0.666667 0.175181 0.175092 0.105073 0.0925842 0.105285 0.175165
0.683333 0.151521 0.151873 0.0901577 0.0739698 0.090418 0.151615
0.7 0.130285 0.130107 0.0772075 0.060695 0.0773389 0.130361
0.716667 0.111323 0.111546 0.0652572 0.0502001 0.0654776 0.111416
0.733333 0.0941576 0.0943205 0.0546556 0.0410957 0.0548934 0.0942481
0.75 0.0792085 0.0792458 0.0457204 0.033383 0.0458941 0.0792559
0.766667 0.0659751 0.0661212 0.0377998 0.0278649 0.0379615 0.0660156
0.783333 0.0546562 0.0546335 0.0310245 0.020955 0.0311883 0.0547069
0.8 0.0449923 0.0450365 0.0252774 0.0167519 0.025427 0.0450328
0.816667 0.0367307 0.0366176 0.0204017 0.0130256 0.0205448 0.036766
0.833333 0.0297606 0.0298147 0.0163826 0.0105212 0.0164991 0.0297915
0.85 0.0239358 0.0239602 0.013061 0.00840525 0.0131634 0.0239619
0.866667 0.0190769 0.019122 0.0103365 0.00660889 0.0104183 0.0190986
0.883333 0.0150894 0.0151203 0.00808045 0.00524641 0.00816309 0.0151069
0.9 0.011882 0.0119143 0.00634261 0.00333015 0.00641356 0.0118954
0.916667 0.00929836 0.00932862 0.00503224 0.00260449 0.0050844 0.00930338
0.933333 0.00720377 0.00722505 0.00400433 0.00205436 0.00404802 0.00721184
0.95 0.00555685 0.0055695 0.00324157 0.00162492 0.00328543 0.00556092
0.966667 0.00423972 0.00423793 0.00273071 0.00130093 0.00276969 0.00424249
0.983333 0.00321917 0.00322794 0.00246223 0.00111141 0.00249628 0.00321491


==> fig/dualbell.txt <==
243		1.33243		0.867809	1
926		0.507077	0.125508	0.51
3601	0.375754	0.0504329	0.2598
7986	0.318522	0.0380491	0.1744
14071	0.287301	0.0336231	0.13

==> fig/dualbell2.txt <==
100	0.0112972	0.0107281	0.01	0.02
200	0.002858305	0.0029567	0.055139	0.01
400	0.00076261	0.00113661	0.0573055	0.005

==> fig/errh.txt <==
100	0.05
200 0.025
400 0.0125


==> fig/errorall.txt <==
100	1.76599e-11 0.59665 0.142629 0
200 1.76599e-11 0.603014 0.142697 0
400 1.76599e-11 0.604722 0.14268 0


100 -2.06276e-08 0.587977 0.14087 0.0101859
200 1.76599e-11 0.60207 0.142341 0.00254996
400 1.76599e-11 0.604537 0.142573 0.00062546


100 -1.04741e-08 0.584343 0.142327 0.0102972
200 1.76599e-11 0.603707 0.142542 0.00258305
400 1.76599e-11 0.604856 0.142593 0.000702606


100 -0.000909368 0.386985 0.157215 0.0987866
200 -5.58018e-05 0.518065 0.157181 0.0713511
400 -1.50736e-07 0.649363 0.157104 0.0521784


100 -0.000125626 0.395835 0.157051 0.0987186
200 1.67824e-08 0.522258 0.157102 0.071401
400 2.81013e-10 0.651267 0.157068 0.0523517


100 -0.000811572 0.383094 0.157145 0.0984551
200 -4.75206e-05 0.515692 0.157145 0.071069
400 -1.36711e-07 0.647259 0.157086 0.0518895


==> fig/errorall100.txt <==
1.76599e-11 0.59665 0.142629 0
-2.06276e-08 0.587977 0.14087 0.0101859
-1.04741e-08 0.584343 0.142327 0.0102972
-0.000909368 0.386985 0.157215 0.0987866
-0.000125626 0.395835 0.157051 0.0987186
-0.000811572 0.383094 0.157145 0.0984551


==> fig/errorall200.txt <==
1.76599e-11 0.603014 0.142697 0
1.76599e-11 0.60207 0.142341 0.00254996
1.76599e-11 0.603707 0.142542 0.00258305
-5.58018e-05 0.518065 0.157181 0.0713511
1.67824e-08 0.522258 0.157102 0.071401
-4.75206e-05 0.515692 0.157145 0.071069


==> fig/errorall400.txt <==
1.76599e-11 0.604722 0.14268 0
1.76599e-11 0.604537 0.142573 0.00062546
1.76599e-11 0.604856 0.142593 0.000702606
-1.50736e-07 0.649363 0.157104 0.0521784
2.81013e-10 0.651267 0.157068 0.0523517
-1.36711e-07 0.647259 0.157086 0.0518895


==> fig/errorcenter.txt <==
100 1.94281e-11 0.312707 0.157298 0.118932
200 1.94281e-11 0.400491 0.157099 0.0894042
400 1.94281e-11 0.484478 0.156982 0.0606918


==> fig/errorconvd.txt <==
100 -1.13689e-08 0.643741 0.156945 0.0112869
200 1.94281e-11 0.664612 0.156998 0.00282539
400 1.94281e-11 0.665645 0.156962 0.000763338


==> fig/errorconvp.txt <==
100 -2.237e-08 0.647742 0.155339 0.0111315
200 1.94281e-11 0.662813 0.156777 0.00277886
400 1.94281e-11 0.665296 0.15694 0.000676323


==> fig/errordc.txt <==
100 3.84468e-05 0.337253 0.15705 0.116146
200 2.27941e-06 0.448727 0.157102 0.0847009
400 1.19353e-08 0.565574 0.157068 0.0534919


==> fig/errorsupg.txt <==
100 1.94281e-11 0.31488 0.157308 0.118965
200 1.94281e-11 0.40193 0.157103 0.0893023
400 1.94281e-11 0.485406 0.156984 0.0605327


==> fig/errortrue.txt <==
100	1.76599e-11 0.59665 0.142629 0
200 1.76599e-11 0.603014 0.142697 0
400 1.76599e-11 0.604722 0.14268 0

